Hardware Decoders for Polar Codes: An Overview

Polar codes are an exciting new class of error correcting codes that achieve the symmetric capacity of memoryless channels. Many decoding algorithms were developed and implemented, addressing various application requirements: from error-correction performance rivaling that of LDPC codes to very high throughput or low-complexity decoders. In this work, we review the state of the art in polar decoders implementing the successive-cancellation, belief propagation, and list decoding algorithms, illustrating their advantages.

==> data/crc8-1k-l2-66.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 2.71447e-02 2.71447e-02 3.60485e-01 4.10925e+04 1.03000e+04 
2.50000e+00 3.31264e-03 3.31264e-03 6.12621e-02 3.96722e+04 1.03000e+04 
2.75000e+00 8.87737e-04 8.87737e-04 1.82524e-02 3.93239e+04 1.03000e+04 
3.00000e+00 1.41721e-04 1.41721e-04 4.02390e-03 4.27723e+04 2.51000e+04 
3.25000e+00 2.49878e-05 2.49878e-05 7.86782e-04 3.89531e+04 1.27100e+05


==> data/crc8-1k-l2-75.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.75000e+00 4.80229e-03 4.80229e-03 1.35534e-01 3.68235e+04 1.03000e+04 
3.00000e+00 1.24987e-03 1.24987e-03 4.38835e-02 3.82216e+04 1.03000e+04 
3.25000e+00 3.83799e-04 3.83799e-04 1.58252e-02 3.87957e+04 1.03000e+04 
3.75000e+00 5.83142e-06 5.83142e-06 6.13497e-04 3.45860e+04 1.63000e+04


==> data/crc8-1k-l2-83.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 2.32497e-03 2.32497e-03 8.40777e-02 3.39872e+04 1.03000e+04 
3.75000e+00 6.04175e-04 6.04175e-04 2.48544e-02 3.40408e+04 1.03000e+04 
4.00000e+00 1.11445e-04 1.11445e-04 6.40777e-03 3.35456e+04 1.03000e+04 
4.25000e+00 1.76626e-05 1.76626e-05 1.35922e-03 3.39983e+04 1.03000e+04


==> data/crc8-1k-l2.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 1.62981e-02 1.62981e-02 1.75613e-01 3.70657e+04 1.00300e+05 
2.00000e+00 1.64320e-03 1.64320e-03 2.44267e-02 3.65519e+04 1.00300e+05 
2.50000e+00 7.53014e-05 7.53014e-05 1.67498e-03 3.91510e+04 1.00300e+05 
3.00000e+00 2.17743e-06 2.17743e-06 7.81250e-05 3.66096e+04 1.28000e+06


==> data/crc8-1k-l4-66.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 1.45109e-02 1.45109e-02 1.99515e-01 6.96779e+04 1.03000e+04 
2.50000e+00 9.25747e-04 9.25747e-04 1.71845e-02 6.65140e+04 1.03000e+04 
2.75000e+00 1.59582e-04 1.59582e-04 3.39806e-03 6.69248e+04 1.03000e+04 
3.00000e+00 1.52378e-05 1.52378e-05 4.31373e-04 6.67063e+04 2.55000e+04 
3.25000e+00 1.77730e-06 1.77730e-06 7.21501e-05 6.66206e+04 1.38600e+05


==> data/crc8-1k-l4-75.dat <==
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
2.75000e+00 2.11911e-03 2.11911e-03 6.14563e-02 6.15604e+04 1.03000e+04 
3.00000e+00 4.15023e-04 4.15023e-04 1.47573e-02 6.03478e+04 1.03000e+04 
3.25000e+00 8.38137e-05 8.38137e-05 3.30097e-03 5.99810e+04 1.03000e+04 
3.75000e+00 2.08559e-06 2.08559e-06 1.44300e-04 5.96138e+04 6.93000e+04


==> data/crc8-1k-l4-83.dat <==
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
3.50000e+00 9.52869e-04 9.52869e-04 3.48544e-02 5.72497e+04 1.03000e+04 
3.75000e+00 1.75373e-04 1.75373e-04 6.40777e-03 5.68266e+04 1.03000e+04 
4.00000e+00 1.43580e-05 1.43580e-05 1.06796e-03 5.73149e+04 1.03000e+04 
4.25000e+00 2.69376e-06 2.69376e-06 2.34192e-04 5.68181e+04 4.27000e+04


==> data/wifi5.dat <==
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 1.72115e-02 1.72115e-02 9.49126e-01 9.97893e+00 1.03000e+04 
2.00000e+00 1.57288e-03 1.57288e-03 4.26117e-01 9.38194e+00 1.03000e+04 
2.50000e+00 5.48364e-05 5.48364e-05 3.77670e-02 7.62466e+00 1.03000e+04 
3.00000e+00 2.14751e-06 2.14751e-06 1.35922e-03 6.03689e+00 1.03000e+04


==> data/wifi67.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
2.00000e+00 1.75645e-02 1.75645e-02 8.39903e-01 9.86602e+00 1.03000e+04 
2.50000e+00 7.10226e-04 7.10226e-04 1.49612e-01 8.21019e+00 1.03000e+04 
2.75000e+00 6.99688e-05 6.99688e-05 2.71845e-02 6.94350e+00 1.03000e+04 
3.00000e+00 4.52582e-06 4.52582e-06 2.29025e-03 5.88687e+00 4.41000e+04
3.25000e+00 2.11399e-07 2.11399e-07 1.69119e-04 5.09029e+00 5.91300e+05 


==> data/wifi75.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
2.50000e+00 3.19673e-02 3.19673e-02 8.86990e-01 9.33325e+06 1.03000e+04 
2.75000e+00 1.29341e-02 1.29341e-02 5.93010e-01 9.01461e+06 1.03000e+04 
3.00000e+00 2.92596e-03 2.92596e-03 2.27961e-01 7.89741e+06 1.03000e+04 
3.25000e+00 2.73233e-04 2.73233e-04 4.07767e-02 6.67045e+06 1.03000e+04
3.50000e+00 1.74797e-05 1.74797e-05 4.07767e-03 5.57551e+06 1.03000e+04 
3.75000e+00 1.11912e-06 1.11912e-06 3.81679e-04 4.84756e+06 2.62000e+04 


==> data/wifi83.dat <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
3.50000e+00 2.91292e-03 2.91292e-03 2.67670e-01 7.19305e+06 1.03000e+04 
3.75000e+00 5.15302e-04 5.15302e-04 7.10680e-02 5.71128e+06 1.03000e+04 
4.00000e+00 4.31499e-05 4.31499e-05 8.83495e-03 4.75357e+06 1.03000e+04 
4.25000e+00 2.36244e-06 2.36244e-06 8.14815e-04 3.95093e+06 1.35000e+04 

